Structural Analysis of GRAFCET Control Specifications

The graphical modeling language GRAFCET is used as a formal specification language in industrial control design. This paper proposes a structural analysis that approximates the variable values of GRAFCET to allow verification on specification level. GRAFCET has different elements resulting in concurrent behavior, which in general results in a large state space for analyses like model checking. The proposed analysis approach approximates that state space and takes into consideration the entire set of GRAFCET elements leading to concurrent behavior. The analysis consists of two parts: We present an algorithm analyzing concurrent steps to approximate the step variables and we adapt analysis means from the field of Petri nets to approximate internal and output variables. The proposed approach is evaluated using an industrial-sized example to demonstrate that the analysis is capable of verifying behavioral errors and is not limited by the specification size of practical plants.

==> Notizen_f_re_neue_Struktur.txt <==


Preliminaries:
	GRAFCET
	PN und GRAFCET und S/T-Invarianten (kurz)
Contribution:
	Einleitung
		Def. control Flow
		Problematik und identifikation von Nebenläufigkeit
		Weiteres Vorgehen: Approximation aller Variablen (1. Schrittvariablen (+kont. Var.), 2. Interne und Outputvairbalen)
	Approximation der Schrittvariablen
		(Und damit der Variablen in kontinuierlich wirkenden Aktionen)
		Hierarchie und initiale Situationen der Teilgrafcet
		Sinn: Erreichbarkeit / Kont. Variablen / Potenzielle Schriebkonflikte / Schrittvariablen für Bedingungen
		Ausblick: Das zu nutzen, um interen varibalen genauer zu approximieren
	Approximation der Internen und Outputvariablen
		S-Invarianten: Quelltransitinen und vergleichbar führen zu unendlich häufiger Ausführung
		Anzahl der aktiven Schritte: Maximale Anzahl mit der Aktion ausgeführt werden kann
		T-Invarianten: Schleifen, in denen Aktionen unendlich häufig ausgeführt werden können
		Approximation über "policy-iteration"
Evaluation:
	(strukturelle) Nebenläufigkeit von Schumacherbeispiel ist interessant
